The Complex-Scaled Half-Space Matching Method

The Half-Space Matching (HSM) method has recently been developed as a new method for the solution of 2D scattering problems with complex backgrounds, providing an alternative to Perfectly Matched Layers (PML) or other artificial boundary conditions. Based on half-plane representations for the solution, the scattering problem is rewritten as a system of integral equations in which the unknowns are restrictions of the solution to the boundaries of a finite number of overlapping half-planes contained in the domain: this integral equation system is coupled to a standard finite element discretisation localised around the scatterer. While satisfactory numerical results have been obtained for real wavenumbers, wellposedness and equivalence to the original scattering problem have been established only for complex wavenumbers. In the present paper, by combining the HSM framework with a complex-scaling technique, we provide a new formulation for real wavenumbers which is provably well-posed and has the attraction for computation that the complex-scaled solutions of the integral equation system decay exponentially at infinity. The analysis requires the study of double-layer potential integral operators on intersecting infinite lines, and their analytic continuations. The effectiveness of the method is validated by preliminary numerical results.

==> farfield30.txt <==
1.2 0.289462 -0.21775 0.0647985
1.4 0.244862 -0.198634 0.0330259
1.6 0.221676 -0.208043 0.0173731
1.8 0.216891 -0.220768 0.00925386
2 0.22066 -0.227026 0.00482908
2.2 0.224447 -0.227358 0.00236546
2.4 0.225704 -0.225871 0.00100863
2.6 0.225439 -0.224911 0.000397131

==> farfield45.txt <==
1.2 0.278252 -0.229468 0.0533537 
1.4 0.244402 -0.213565 0.0224932
1.6 0.228491 -0.216222 0.00949184
1.8 0.223649 -0.221138 0.00419247
2 0.223345 -0.223996 0.00204396
2.2 0.224003 -0.224956 0.00108307
2.4 0.224453 -0.225064 0.000626031
2.6 0.224611 -0.224974 0.000479841

==> farfield60.txt <==
1.2 0.269117 -0.239487 0.0463344
1.4 0.241778 -0.224021 0.0167324
1.6 0.229929 -0.222118 0.00568233 
1.8 0.225608 -0.222985 0.00215949
2 0.224306 -0.22383 0.00146935
2.2 0.224011 -0.224261 0.00134564
2.4 0.223983 -0.224423 0.00127698
2.6 0.223998 -0.224475 0.00123859

==> solexact0.txt <==
-5 -0.00586241 -0.0347477
-4.9000152 -0.0251024 -0.0252185
-4.8000305 -0.035404 -0.00615948
-4.7000457 -0.0328009 0.0155491
-4.6000609 -0.0180242 0.03194
-4.5000762 0.00369964 0.036876
-4.4000914 0.0245057 0.0283317
-4.3001066 0.0367375 0.0091946
-4.2001218 0.0357521 -0.0137221
-4.1001371 0.0216585 -0.0321121
-4.0001523 -0.000655329 -0.0391811
-3.9001675 -0.0232325 -0.0321372
-3.8001828 -0.037888 -0.0132576
-3.700198 -0.0391639 0.0108654
-3.6002132 -0.0263309 0.0316413
-3.5002285 -0.00371234 0.0415391
-3.4002437 0.0207985 0.0367942
-3.3002589 0.0385064 0.0187953
-3.2002742 0.0429887 -0.00634775
-3.1002894 0.0323878 -0.0299093
-3.0003046 0.0101105 -0.0435853
-2.9003199 -0.0163131 -0.0423975
-2.8003351 -0.0378095 -0.0264491
-2.7003503 -0.0468797 -0.000924443
-2.6003656 -0.0401748 0.0256578
-2.5003808 -0.019649 0.0443256
-2.4003961 0.00809047 0.0486725
-2.3004113 0.0339897 0.0369919
-2.2004265 0.0495444 0.0128211
-2.1004418 0.0495678 -0.0162494
-2.000457 0.0338222 -0.0410645
-1.9004723 0.00701424 -0.0538346
-1.8004875 -0.022783 -0.0505374
-1.7005027 -0.0467042 -0.0320449
-1.600518 -0.0577906 -0.00368115
-1.5005332 -0.052955 0.0265532
-1.4005485 -0.033651 0.0504427
-1.3005637 -0.0051449 0.0618877
-1.200579 0.0252584 0.0584025
-1.1005942 0.0503867 0.0414119
-1.0006095 0.0650668 0.0154003
-0.90062472 0.0671699 -0.0136791
-0.80063997 0.057648 -0.0401535
-0.70065522 0.0397236 -0.0599929
-0.60067047 0.0176325 -0.071463
-0.50068572 -0.0046113 -0.0750257
-0.40070098 -0.024064 -0.0726984
-0.30071623 -0.0391543 -0.0671971
-0.20073149 -0.0494917 -0.0611716
-0.10074675 -0.055381 -0.0567017
-0.00076200776 -0.0572771 -0.0550692
0.099222732 -0.055381 -0.0567017
0.19920747 -0.0494917 -0.0611716
0.29919221 -0.0391543 -0.0671971
0.39917694 -0.024064 -0.0726984
0.49916168 -0.0046113 -0.0750257
0.59914641 0.0176325 -0.071463
0.69913115 0.0397236 -0.0599929
0.79911588 0.057648 -0.0401535
0.89910061 0.0671699 -0.0136791
0.99908534 0.0650668 0.0154003
1.0990701 0.0503867 0.0414119
1.1990548 0.0252584 0.0584025
1.2990395 -0.0051449 0.0618877
1.3990242 -0.033651 0.0504427
1.499009 -0.052955 0.0265532
1.5989937 -0.0577906 -0.00368115
1.6989784 -0.0467042 -0.0320449
1.7989631 -0.022783 -0.0505374
1.8989478 0.00701424 -0.0538346
1.9989325 0.0338222 -0.0410645
2.0989173 0.0495678 -0.0162494
2.198902 0.0495444 0.0128211
2.2988867 0.0339897 0.0369919
2.3988714 0.00809047 0.0486725
2.4988561 -0.019649 0.0443256
2.5988408 -0.0401748 0.0256578
2.6988255 -0.0468797 -0.000924443
2.7988102 -0.0378095 -0.0264491
2.8987949 -0.0163131 -0.0423975
2.9987796 0.0101105 -0.0435853
3.0987643 0.0323878 -0.0299093
3.198749 0.0429887 -0.00634775
3.2987337 0.0385064 0.0187953
3.3987183 0.0207985 0.0367942
3.498703 -0.00371234 0.0415391
3.5986877 -0.0263309 0.0316413
3.6986724 -0.0391639 0.0108654
3.7986571 -0.037888 -0.0132576
3.8986418 -0.0232325 -0.0321372
3.9986264 -0.000655329 -0.0391811
4.0986111 0.0216585 -0.0321121
4.1985958 0.0357521 -0.0137221
4.2985804 0.0367375 0.0091946
4.3985651 0.0245057 0.0283317
4.4985498 0.00369964 0.036876
4.5985344 -0.0180242 0.03194
4.6985191 -0.0328009 0.0155491
4.7985038 -0.035404 -0.00615948
4.8984884 -0.0251024 -0.0252185
4.9984731 -0.00586241 -0.0347477


==> solexact30.txt <==
-5 9.51692e-08 1.29543e-07
-4.9000152 2.04901e-07 8.82964e-08
-4.8000305 3.0744e-07 -3.79578e-08
-4.7000457 3.41985e-07 -2.6102e-07
-4.6000609 2.27478e-07 -5.52674e-07
-4.5000762 -1.13611e-07 -8.22713e-07
-4.4000914 -7.11595e-07 -9.0908e-07
-4.3001066 -1.49043e-06 -5.96267e-07
-4.2001218 -2.20952e-06 3.21852e-07
-4.1001371 -2.43723e-06 1.9266e-06
-4.0001523 -1.59842e-06 4.01784e-06
-3.9001675 8.61111e-07 5.95863e-06
-3.8001828 5.17093e-06 6.60111e-06
-3.700198 1.08206e-05 4.40472e-06
-3.6002132 1.61413e-05 -2.13913e-06
-3.5002285 1.80904e-05 -1.3713e-05
-3.4002437 1.253e-05 -2.9073e-05
-3.3002589 -4.69824e-06 -4.39133e-05
-3.2002742 -3.57171e-05 -5.02213e-05
-3.1002894 -7.77121e-05 -3.68745e-05
-3.0003046 -0.000119837 7.71179e-06
-2.9003199 -0.000141243 9.0356e-05
-2.8003351 -0.000112153 0.00020553
-2.7003503 -9.61831e-08 0.000326956
-2.6003656 0.000217145 0.000401574
-2.5003808 0.00053214 0.000350653
-2.4003961 0.000885319 8.35402e-05
-2.3004113 0.00114686 -0.000471677
-2.2004265 0.00111442 -0.00132027
-2.1004418 0.00054033 -0.00234268
-2.000457 -0.000800319 -0.00324264
-1.9004723 -0.00299802 -0.00352805
-1.8004875 -0.00586693 -0.00255648
-1.7005027 -0.00880818 0.000326439
-1.600518 -0.010736 0.00554617
-1.5005332 -0.0101381 0.0129813
-1.4005485 -0.00533356 0.0216419
-1.3005637 0.00504721 0.0294656
-1.200579 0.0214099 0.0333817
-1.1005942 0.0425224 0.0297754
-1.0006095 0.0650668 0.0154003
-0.90062472 0.0671699 -0.0136791
-0.80063997 0.057648 -0.0401535
-0.70065522 0.0397236 -0.0599929
-0.60067047 0.0176325 -0.071463
-0.50068572 -0.0046113 -0.0750257
-0.40070098 -0.024064 -0.0726984
-0.30071623 -0.0391543 -0.0671971
-0.20073149 -0.0494917 -0.0611716
-0.10074675 -0.055381 -0.0567017
-0.00076200776 -0.0572771 -0.0550692
0.099222732 -0.055381 -0.0567017
0.19920747 -0.0494917 -0.0611716
0.29919221 -0.0391543 -0.0671971
0.39917694 -0.024064 -0.0726984
0.49916168 -0.0046113 -0.0750257
0.59914641 0.0176325 -0.071463
0.69913115 0.0397236 -0.0599929
0.79911588 0.057648 -0.0401535
0.89910061 0.0671699 -0.0136791
0.99908534 0.0650668 0.0154003
1.0990701 0.0425224 0.0297754
1.1990548 0.0214099 0.0333817
1.2990395 0.00504721 0.0294656
1.3990242 -0.00533356 0.0216419
1.499009 -0.0101381 0.0129813
1.5989937 -0.010736 0.00554617
1.6989784 -0.00880818 0.000326439
1.7989631 -0.00586693 -0.00255648
1.8989478 -0.00299802 -0.00352805
1.9989325 -0.000800319 -0.00324264
2.0989173 0.00054033 -0.00234268
2.198902 0.00111442 -0.00132027
2.2988867 0.00114686 -0.000471677
2.3988714 0.000885319 8.35402e-05
2.4988561 0.00053214 0.000350653
2.5988408 0.000217145 0.000401574
2.6988255 -9.6183e-08 0.000326956
2.7988102 -0.000112153 0.00020553
2.8987949 -0.000141243 9.0356e-05
2.9987796 -0.000119837 7.71179e-06
3.0987643 -7.77121e-05 -3.68745e-05
3.198749 -3.57171e-05 -5.02213e-05
3.2987337 -4.69824e-06 -4.39133e-05
3.3987183 1.253e-05 -2.9073e-05
3.498703 1.80904e-05 -1.3713e-05
3.5986877 1.61413e-05 -2.13913e-06
3.6986724 1.08206e-05 4.40472e-06
3.7986571 5.17093e-06 6.60111e-06
3.8986418 8.61111e-07 5.95863e-06
3.9986264 -1.59842e-06 4.01784e-06
4.0986111 -2.43723e-06 1.9266e-06
4.1985958 -2.20952e-06 3.21852e-07
4.2985804 -1.49043e-06 -5.96267e-07
4.3985651 -7.11595e-07 -9.0908e-07
4.4985498 -1.13611e-07 -8.22713e-07
4.5985344 2.27478e-07 -5.52674e-07
4.6985191 3.41985e-07 -2.6102e-07
4.7985038 3.0744e-07 -3.79578e-08
4.8984884 2.04901e-07 8.82964e-08
4.9984731 9.51692e-08 1.29543e-07


==> solexact45.txt <==
-5 -1.01772e-09 7.19562e-11
-4.9000152 -1.41897e-09 7.75811e-10
-4.8000305 -1.53424e-09 2.05473e-09
-4.7000457 -8.59959e-10 3.97571e-09
-4.6000609 1.37433e-09 6.30669e-09
-4.5000762 6.12999e-09 8.21059e-09
-4.4000914 1.42519e-08 7.85275e-09
-4.3001066 2.57716e-08 2.03218e-09
-4.2001218 3.86633e-08 -1.39034e-08
-4.1001371 4.69912e-08 -4.53834e-08
-4.0001523 3.86599e-08 -9.64561e-08
-3.9001675 -6.46771e-09 -1.65235e-07
-3.8001828 -1.1641e-07 -2.36111e-07
-3.700198 -3.21923e-07 -2.68578e-07
-3.6002132 -6.4203e-07 -1.84269e-07
-3.5002285 -1.05496e-06 1.42803e-07
-3.4002437 -1.44994e-06 8.82337e-07
-3.3002589 -1.55976e-06 2.21235e-06
-3.2002742 -8.84629e-07 4.22656e-06
-3.1002894 1.36177e-06 6.75383e-06
-3.0003046 6.22166e-06 9.06414e-06
-2.9003199 1.4773e-05 9.4613e-06
-2.8003351 2.75706e-05 4.82438e-06
-2.7003503 4.35702e-05 -9.72682e-06
-2.6003656 5.83862e-05 -4.06912e-05
-2.5003808 6.18693e-05 -9.49879e-05
-2.4003961 3.53165e-05 -0.000176875
-2.3004113 -5.0786e-05 -0.000282002
-2.2004265 -0.000236691 -0.000387751
-2.1004418 -0.000568045 -0.000439681
-2.000457 -0.00108115 -0.000335482
-1.9004723 -0.00177406 8.9344e-05
-1.8004875 -0.0025595 0.00106577
-1.7005027 -0.00319904 0.00287212
-1.600518 -0.00322552 0.0057735
-1.5005332 -0.00187354 0.00990035
-1.4005485 0.00194436 0.0150522
-1.3005637 0.00955844 0.020431
-1.200579 0.0222878 0.0243454
-1.1005942 0.0409441 0.0239805
-1.0006095 0.0650668 0.0154003
-0.90062472 0.0671699 -0.0136791
-0.80063997 0.057648 -0.0401535
-0.70065522 0.0397236 -0.0599929
-0.60067047 0.0176325 -0.071463
-0.50068572 -0.0046113 -0.0750257
-0.40070098 -0.024064 -0.0726984
-0.30071623 -0.0391543 -0.0671971
-0.20073149 -0.0494917 -0.0611716
-0.10074675 -0.055381 -0.0567017
-0.00076200776 -0.0572771 -0.0550692
0.099222732 -0.055381 -0.0567017
0.19920747 -0.0494917 -0.0611716
0.29919221 -0.0391543 -0.0671971
0.39917694 -0.024064 -0.0726984
0.49916168 -0.0046113 -0.0750257
0.59914641 0.0176325 -0.071463
0.69913115 0.0397236 -0.0599929
0.79911588 0.057648 -0.0401535
0.89910061 0.0671699 -0.0136791
0.99908534 0.0650668 0.0154003
1.0990701 0.0409441 0.0239805
1.1990548 0.0222878 0.0243454
1.2990395 0.00955844 0.020431
1.3990242 0.00194436 0.0150522
1.499009 -0.00187354 0.00990035
1.5989937 -0.00322552 0.0057735
1.6989784 -0.00319904 0.00287212
1.7989631 -0.0025595 0.00106577
1.8989478 -0.00177406 8.9344e-05
1.9989325 -0.00108115 -0.000335482
2.0989173 -0.000568045 -0.000439681
2.198902 -0.000236691 -0.000387751
2.2988867 -5.0786e-05 -0.000282002
2.3988714 3.53165e-05 -0.000176875
2.4988561 6.18693e-05 -9.49879e-05
2.5988408 5.83862e-05 -4.06912e-05
2.6988255 4.35702e-05 -9.72682e-06
2.7988102 2.75706e-05 4.82438e-06
2.8987949 1.4773e-05 9.4613e-06
2.9987796 6.22166e-06 9.06414e-06
3.0987643 1.36177e-06 6.75383e-06
3.198749 -8.84629e-07 4.22656e-06
3.2987337 -1.55976e-06 2.21235e-06
3.3987183 -1.44994e-06 8.82337e-07
3.498703 -1.05496e-06 1.42803e-07
3.5986877 -6.4203e-07 -1.84269e-07
3.6986724 -3.21923e-07 -2.68578e-07
3.7986571 -1.1641e-07 -2.36111e-07
3.8986418 -6.46771e-09 -1.65235e-07
3.9986264 3.86599e-08 -9.64561e-08
4.0986111 4.69912e-08 -4.53834e-08
4.1985958 3.86633e-08 -1.39034e-08
4.2985804 2.57716e-08 2.03218e-09
4.3985651 1.42519e-08 7.85275e-09
4.4985498 6.12999e-09 8.21059e-09
4.5985344 1.37433e-09 6.30669e-09
4.6985191 -8.59959e-10 3.97571e-09
4.7985038 -1.53424e-09 2.05473e-09
4.8984884 -1.41897e-09 7.75811e-10
4.9984731 -1.01772e-09 7.19562e-11


==> solexact60.txt <==
-5 -1.48973e-11 -1.6012e-11
-4.9000152 -3.33115e-11 -1.91743e-11
-4.8000305 -6.58941e-11 -1.5006e-11
-4.7000457 -1.18564e-10 8.74625e-12
-4.6000609 -1.95065e-10 7.57221e-11
-4.5000762 -2.89744e-10 2.27654e-10
-4.4000914 -3.72029e-10 5.32072e-10
-4.3001066 -3.56426e-10 1.08762e-09
-4.2001218 -4.92411e-11 2.01821e-09
-4.1001371 9.38571e-10 3.43707e-09
-4.0001523 3.32123e-09 5.34356e-09
-3.9001675 8.30788e-09 7.38589e-09
-3.8001828 1.77762e-08 8.37828e-09
-3.700198 3.43375e-08 5.40101e-09
-3.6002132 6.10234e-08 -7.75448e-09
-3.5002285 1.00034e-07 -4.30745e-08
-3.4002437 1.49473e-07 -1.21966e-07
-3.3002589 1.96174e-07 -2.79951e-07
-3.2002742 2.01452e-07 -5.71421e-07
-3.1002894 7.49207e-08 -1.07144e-06
-3.0003046 -3.70538e-07 -1.86756e-06
-2.9003199 -1.4913e-06 -3.02701e-06
-2.8003351 -3.92159e-06 -4.51171e-06
-2.7003503 -8.72151e-06 -5.99212e-06
-2.6003656 -1.75517e-05 -6.47832e-06
-2.5003808 -3.28231e-05 -3.64094e-06
-2.4003961 -5.76941e-05 7.36464e-06
-2.3004113 -9.56428e-05 3.58202e-05
-2.2004265 -0.000149104 9.84055e-05
-2.1004418 -0.000216278 0.000223462
-2.000457 -0.000284662 0.000456622
-1.9004723 -0.000319136 0.000867329
-1.8004875 -0.000241615 0.00155462
-1.7005027 0.000101372 0.00264842
-1.600518 0.000986696 0.00429912
-1.5005332 0.0028799 0.00664276
-1.4005485 0.00651391 0.00972215
-1.3005637 0.0129657 0.0133364
-1.200579 0.0236945 0.016785
-1.1005942 0.0404693 0.0184775
-1.0006095 0.0650668 0.0154003
-0.90062472 0.0671699 -0.0136791
-0.80063997 0.057648 -0.0401535
-0.70065522 0.0397236 -0.0599929
-0.60067047 0.0176325 -0.071463
-0.50068572 -0.0046113 -0.0750257
-0.40070098 -0.024064 -0.0726984
-0.30071623 -0.0391543 -0.0671971
-0.20073149 -0.0494917 -0.0611716
-0.10074675 -0.055381 -0.0567017
-0.00076200776 -0.0572771 -0.0550692
0.099222732 -0.055381 -0.0567017
0.19920747 -0.0494917 -0.0611716
0.29919221 -0.0391543 -0.0671971
0.39917694 -0.024064 -0.0726984
0.49916168 -0.0046113 -0.0750257
0.59914641 0.0176325 -0.071463
0.69913115 0.0397236 -0.0599929
0.79911588 0.057648 -0.0401535
0.89910061 0.0671699 -0.0136791
0.99908534 0.0650668 0.0154003
1.0990701 0.0404693 0.0184775
1.1990548 0.0236945 0.016785
1.2990395 0.0129657 0.0133364
1.3990242 0.00651391 0.00972215
1.499009 0.0028799 0.00664276
1.5989937 0.000986696 0.00429912
1.6989784 0.000101372 0.00264842
1.7989631 -0.000241615 0.00155462
1.8989478 -0.000319136 0.000867329
1.9989325 -0.000284662 0.000456622
2.0989173 -0.000216278 0.000223462
2.198902 -0.000149104 9.84055e-05
2.2988867 -9.56428e-05 3.58202e-05
2.3988714 -5.76941e-05 7.36464e-06
2.4988561 -3.28231e-05 -3.64094e-06
2.5988408 -1.75517e-05 -6.47832e-06
2.6988255 -8.72151e-06 -5.99212e-06
2.7988102 -3.92159e-06 -4.51171e-06
2.8987949 -1.4913e-06 -3.02701e-06
2.9987796 -3.70538e-07 -1.86756e-06
3.0987643 7.49207e-08 -1.07144e-06
3.198749 2.01452e-07 -5.71421e-07
3.2987337 1.96174e-07 -2.79951e-07
3.3987183 1.49473e-07 -1.21966e-07
3.498703 1.00034e-07 -4.30745e-08
3.5986877 6.10234e-08 -7.75448e-09
3.6986724 3.43375e-08 5.40101e-09
3.7986571 1.77762e-08 8.37828e-09
3.8986418 8.30788e-09 7.38589e-09
3.9986264 3.32123e-09 5.34356e-09
4.0986111 9.38571e-10 3.43707e-09
4.1985958 -4.92411e-11 2.01821e-09
4.2985804 -3.56426e-10 1.08762e-09
4.3985651 -3.72029e-10 5.32072e-10
4.4985498 -2.89744e-10 2.27654e-10
4.5985344 -1.95065e-10 7.57221e-11
4.6985191 -1.18564e-10 8.74625e-12
4.7985038 -6.58941e-11 -1.5006e-11
4.8984884 -3.33115e-11 -1.91743e-11
4.9984731 -1.48973e-11 -1.6012e-11


==> solexact_numerique_30.txt <==
-5 9.51692e-08 1.29543e-07 1.21888e-07 1.32922e-07
-4.9000152 2.04901e-07 8.82964e-08 1.961e-07 9.5367e-08
-4.8000305 3.0744e-07 -3.79578e-08 3.12986e-07 -2.89259e-08
-4.7000457 3.41985e-07 -2.6102e-07 3.51536e-07 -2.51989e-07
-4.6000609 2.27478e-07 -5.52674e-07 2.45973e-07 -5.48011e-07
-4.5000762 -1.13611e-07 -8.22713e-07 -8.79091e-08 -8.2861e-07
-4.4000914 -7.11595e-07 -9.0908e-07 -6.83303e-07 -9.32657e-07
-4.3001066 -1.49043e-06 -5.96267e-07 -1.46993e-06 -6.43264e-07
-4.2001218 -2.20952e-06 3.21852e-07 -2.21292e-06 2.50634e-07
-4.1001371 -2.43723e-06 1.9266e-06 -2.48475e-06 1.83979e-06
-4.0001523 -1.59842e-06 4.01784e-06 -1.7097e-06 3.93783e-06
-3.9001675 8.61111e-07 5.95863e-06 6.75026e-07 5.92401e-06
-3.8001828 5.17093e-06 6.60111e-06 4.91839e-06 6.66495e-06
-3.700198 1.08206e-05 4.40472e-06 1.0541e-05 4.62657e-06
-3.6002132 1.61413e-05 -2.13913e-06 1.59139e-05 -1.70905e-06
-3.5002285 1.80904e-05 -1.3713e-05 1.80359e-05 -1.30565e-05
-3.4002437 1.253e-05 -2.9073e-05 1.27992e-05 -2.82303e-05
-3.3002589 -4.69824e-06 -4.39133e-05 -3.95077e-06 -4.30052e-05
-3.2002742 -3.57171e-05 -5.02213e-05 -3.43749e-05 -4.94583e-05
-3.1002894 -7.77121e-05 -3.68745e-05 -7.57458e-05 -3.65412e-05
-3.0003046 -0.000119837 7.71179e-06 -0.000117346 7.30505e-06
-2.9003199 -0.000141243 9.0356e-05 -0.000138469 8.89539e-05
-2.8003351 -0.000112153 0.00020553 -0.000109432 0.000203033
-2.7003503 -9.61831e-08 0.000326956 2.26524e-06 0.000323508
-2.6003656 0.000217145 0.000401574 0.000219093 0.000397593
-2.5003808 0.00053214 0.000350653 0.000534176 0.000346729
-2.4003961 0.000885319 8.35402e-05 0.000888845 8.01334e-05
-2.3004113 0.00114686 -0.000471677 0.00115446 -0.000474808
-2.2004265 0.00111442 -0.00132027 0.00112995 -0.00132496
-2.1004418 0.00054033 -0.00234268 0.000568583 -0.00235353
-2.000457 -0.000800319 -0.00324264 -0.000754586 -0.00326849
-1.9004723 -0.00299802 -0.00352805 -0.00293235 -0.00358315
-1.8004875 -0.00586693 -0.00255648 -0.00578364 -0.00266202
-1.7005027 -0.00880818 0.000326439 -0.00872301 0.000144853
-1.600518 -0.010736 0.00554617 -0.0106717 0.00525261
-1.5005332 -0.0101381 0.0129813 -0.0101832 0.0125676
-1.4005485 -0.00533356 0.0216419 -0.00546549 0.0210212
-1.3005637 0.00504721 0.0294656 0.00425486 0.0289341
-1.200579 0.0214099 0.0333817 0.0213676 0.0320015
-1.1005942 0.0425224 0.0297754 0.0368171 0.0315445
-1.0006095 0.0650668 0.0154003 0.0650668 0.0154003
-0.90062472 0.0671699 -0.0136791 0.0671699 -0.0136791
-0.80063997 0.057648 -0.0401535 0.057648 -0.0401535
-0.70065522 0.0397236 -0.0599929 0.0397236 -0.0599929
-0.60067047 0.0176325 -0.071463 0.0176325 -0.071463
-0.50068572 -0.0046113 -0.0750257 -0.0046113 -0.0750257
-0.40070098 -0.024064 -0.0726984 -0.024064 -0.0726984
-0.30071623 -0.0391543 -0.0671971 -0.0391543 -0.0671971
-0.20073149 -0.0494917 -0.0611716 -0.0494917 -0.0611716
-0.10074675 -0.055381 -0.0567017 -0.055381 -0.0567017
-0.00076200776 -0.0572771 -0.0550692 -0.0572771 -0.0550692
0.099222732 -0.055381 -0.0567017 -0.055381 -0.0567017
0.19920747 -0.0494917 -0.0611716 -0.0494917 -0.0611716
0.29919221 -0.0391543 -0.0671971 -0.0391543 -0.0671971
0.39917694 -0.024064 -0.0726984 -0.024064 -0.0726984
0.49916168 -0.0046113 -0.0750257 -0.0046113 -0.0750257
0.59914641 0.0176325 -0.071463 0.0176325 -0.071463
0.69913115 0.0397236 -0.0599929 0.0397236 -0.0599929
0.79911588 0.057648 -0.0401535 0.057648 -0.0401535
0.89910061 0.0671699 -0.0136791 0.0671699 -0.0136791
0.99908534 0.0650668 0.0154003 0.0650668 0.0154003
1.0990701 0.0425224 0.0297754 0.0368171 0.0315445
1.1990548 0.0214099 0.0333817 0.0213676 0.0320015
1.2990395 0.00504721 0.0294656 0.00425486 0.0289341
1.3990242 -0.00533356 0.0216419 -0.00546549 0.0210212
1.499009 -0.0101381 0.0129813 -0.0101832 0.0125676
1.5989937 -0.010736 0.00554617 -0.0106717 0.00525261
1.6989784 -0.00880818 0.000326439 -0.00872301 0.000144853
1.7989631 -0.00586693 -0.00255648 -0.00578364 -0.00266202
1.8989478 -0.00299802 -0.00352805 -0.00293235 -0.00358315
1.9989325 -0.000800319 -0.00324264 -0.000754586 -0.00326849
2.0989173 0.00054033 -0.00234268 0.000568583 -0.00235353
2.198902 0.00111442 -0.00132027 0.00112995 -0.00132496
2.2988867 0.00114686 -0.000471677 0.00115446 -0.000474808
2.3988714 0.000885319 8.35402e-05 0.000888845 8.01334e-05
2.4988561 0.00053214 0.000350653 0.000534176 0.000346729
2.5988408 0.000217145 0.000401574 0.000219093 0.000397593
2.6988255 -9.6183e-08 0.000326956 2.26524e-06 0.000323508
2.7988102 -0.000112153 0.00020553 -0.000109432 0.000203033
2.8987949 -0.000141243 9.0356e-05 -0.000138469 8.89539e-05
2.9987796 -0.000119837 7.71179e-06 -0.000117346 7.30505e-06
3.0987643 -7.77121e-05 -3.68745e-05 -7.57458e-05 -3.65412e-05
3.198749 -3.57171e-05 -5.02213e-05 -3.43749e-05 -4.94583e-05
3.2987337 -4.69824e-06 -4.39133e-05 -3.95077e-06 -4.30052e-05
3.3987183 1.253e-05 -2.9073e-05 1.27992e-05 -2.82303e-05
3.498703 1.80904e-05 -1.3713e-05 1.80359e-05 -1.30565e-05
3.5986877 1.61413e-05 -2.13913e-06 1.59139e-05 -1.70905e-06
3.6986724 1.08206e-05 4.40472e-06 1.0541e-05 4.62657e-06
3.7986571 5.17093e-06 6.60111e-06 4.91839e-06 6.66495e-06
3.8986418 8.61111e-07 5.95863e-06 6.75026e-07 5.92401e-06
3.9986264 -1.59842e-06 4.01784e-06 -1.7097e-06 3.93783e-06
4.0986111 -2.43723e-06 1.9266e-06 -2.48475e-06 1.83979e-06
4.1985958 -2.20952e-06 3.21852e-07 -2.21292e-06 2.50634e-07
4.2985804 -1.49043e-06 -5.96267e-07 -1.46993e-06 -6.43264e-07
4.3985651 -7.11595e-07 -9.0908e-07 -6.83303e-07 -9.32657e-07
4.4985498 -1.13611e-07 -8.22713e-07 -8.79091e-08 -8.2861e-07
4.5985344 2.27478e-07 -5.52674e-07 2.45973e-07 -5.48011e-07
4.6985191 3.41985e-07 -2.6102e-07 3.51536e-07 -2.51989e-07
4.7985038 3.0744e-07 -3.79578e-08 3.12986e-07 -2.89259e-08
4.8984884 2.04901e-07 8.82964e-08 1.961e-07 9.5367e-08
4.9984731 9.51692e-08 1.29543e-07 1.21888e-07 1.32922e-07

